Chiral quantum optics using a topological resonator

Topological photonic structures exhibit chiral edge states that are robust to disorder and sharp bends. When coupled to quantum emitters, these edge states generate directional light emission that enables unprecedented control of interactions between light and matter in a nanophotonic device. While directional light emission in one-dimensional topological, as well as conventional, waveguides has been previously demonstrated, the extension of these concepts to resonator structures that enhance light-matter coupling remains challenging. Here we demonstrate chiral lightmatter interactions in a topological resonator. We employ valley-Hall topological edge states to realize a helical resonator at the interface of two topologically distinct regions. Such a helical resonator has two counter-propagating modes with opposite polarizations. We show chiral coupling of the resonator to a quantum emitter resulting in a Purcell enhancement of 3.4 due to resonant coupling. Such chiral resonators could enable designing complex nanophotonic circuits for quantum information processing, and studying novel quantum many-body dynamics.

==> readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).
